Gradient Boosting to Boost the Efficiency of Hydraulic Fracturing

In this paper, we present a data-driven model for forecasting the production increase after hydraulic fracturing (HF). We use data from fracturing jobs performed at one of the Siberian oilfields. The data includes features, characterizing the jobs, and geological information. To predict an oil rate after the fracturing machine learning (ML) technique was applied. We compared the ML-based prediction to a prediction based on the experience of reservoir and production engineers responsible for the HF-job planning. We discuss the potential for further development of ML techniques for predicting changes in oil rate after HF.

==> answers.txt <==
1. The abstract indicates the comparison of the ML predictions with physics driven model. This has not been discussed and presented in the manuscript. What physics based model has been used and how?

Thank you for the valid point. We actually had an access to the predictions made by experts of an operating company working with the asset. We know that they used some physics-based model in their predictions, but
- the model was an "in-house" one and predictions made by the model were based on an undisclosed math model
- the predictions by the model were not the final ones, and in some of the cases were corrected by the experts.

So, we corrected the abstract accordingly. Now it says: "The ML-based prediction is compared to a prediction based on the experience of reservoir and production engineers responsible for the HF-job planning."

2. The model variables (parameters) used and described in page 3 and 4 (general info, job parameters, fluid parameters, calculated parameters and geological data) it is not clear which ones have been used to train the model and what are the statistical characteristics of the parameters (their distribution min, max ,…..) this needs to be presented and discussed.

Thanks for remark. All presented parameters have been used for train the model. Since the number of parameters is large it is hard to present distributions for all of them and at the same time avoid redundancy. Thus we decided to add histograms for several selected most interesting variables and its discussion in appendix.

3. For categorical parameters "one-hot-encoding" approach has been used! This need more detailed discussions and clarification. What is the technique and how it has been applied.

Thank you for the comment. We have introduced the expanded version of this paragraph. Now it reads as:

"There are many categorical parameters. To transform these parameters in numeric form one-hot-encoding approach has applied. This approach allows to encode categorical parameter to boolean vector. Each position in that vector is associated with corresponding unique category. Categorical parameter can be encoded as such vector with one at corresponding position and zeros in the others. Each appropriate categorical parameter can be encoded in this way. After that we obtain general vector $x$ as concatenation of vector with numeric parameters and all vectors which encodes categorical features. To avoid dimensionality explosion this approach make sense if categorical parameter in the data has small enough number of unique values since it is reasonable to try recover dependence only if $d < n$"

4. Distribution of the total samples and 80% training and 20 % test set is required to ensure the plausibility of the sampling technique. 
 
Thank you for pointing that out. It is very important to provide an accurate generalization ability estimation of the model. And it is necessary that the distribution of the training and test samples are the same. Indeed, we split dataset randomly uniformly on the training set (80%) and test set (20%) with sklearn.model_selection.train_test_split function in python and for more accurate generalization ability estimation we have done it 50 times and then the average error was calculated by this splits. It is standard approach to estimate generalization ability. This is a necessary point in text, so we have wrote about it once again in Table 1 description.


5. The gradient boosting technique shows improvement over existing model. The existing model seems to over predicting the actual production while the gradient boosting technique seems to underestimating the production. This is especially for higher production rates that suggest the model is not trained well for high production rate values. The trained model needs more modifications I suggest revisiting the training and test sampling or feature reduction etc.. Since the detail is not given it's very hard to make any recommendation.

That is a very useful observations. We have decided to modify our conclusions by adding a paragraph:

"One can spot (see figure 2), that the experience-based model tends to overestimate production rates over the whole range of the actual flow rates, while the gradient boosting generates underestimates at the high flow rates. The gradient boosting behaves like this because it targets exactly minimizing the average error and there are very few samples of high flow rate cases within the training and validation sets. From the economical stand point, the authors believe that such performance of the gradient boosting based model is rather safe as it allows managing the expectations of an outcomes of a HF job in a conservative manner"

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   �n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

	         

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


